Incorporating Fixed-Pole Information in the Data-Driven Least Squares Realization Problem

In practical least squares realization problems, partial information about the pole locations of the dynamical model may be known a priori. Existing techniques for incorporating this prior knowledge, such as prefiltering the given data, are typically heuristic and lack theoretical guarantees. We extend our previously developed globally optimal estimation approach to accommodate fixed poles in the least squares realization problem. In particular, we reformulate the problem as a (rectangular) multiparameter eigenvalue problem, the eigenvalues of which characterize all local and global minimizers of the constrained estimation problem. We present numerical examples to demonstrate the effectiveness of the proposed method and experimentally validate the paper's central hypothesis: incorporating a priori information on the poles enhances the estimation results.

==> figures/crossdata.dat <==
1,1,-25.8784295345472
1,2,-10.6551695959463
1,3,25.772452395998
1,4,10.5148157414518
1,5,10.1902278268249
1,6,-10.3421906243476
1,7,10.3194887579801
1,8,10.3654688731559
1,9,11.6135434460729
1,10,-10.7324828711618
1,11,10.6984642693315
1,12,10.9237173665493
1,13,10.028425137228
1,14,10.9181324848208
1,15,-10.5722944148692
1,16,-10.0898770625439
1,17,10.0417063810127
1,18,10.6227167044443
1,19,-10.493413631475
1,20,10.7608663309125
1,21,10.6044521755262
1,22,10.3499800271672
1,23,-10.604072329863
1,24,-10.3952959081644
1,25,12.0661084331439
1,26,-10.4270020780784
1,27,10.7382093685599
1,28,10.3207601718123
1,29,-10.6857467706502
1,30,10.9079719028985
1,31,10.9073556753459
1,32,10.5368190821548
1,33,-10.0511577178459
1,34,-10.3313391928164
1,35,10.1160953364137
1,36,-10.2353014497042
1,37,10.1124891202705
1,38,10.529073198971
1,39,12.4817402303039
1,40,10.3330505323365
1,41,10.8237648971933
1,42,10.4012885239629
1,43,11.7734441850574
1,44,-10.2065022168555
1,45,12.4197025235904
1,46,-10.6191622558762
1,47,-10.3037477108446
1,48,-10.665196993399
1,49,12.6469896519537
1,50,-10.121178251328
2,1,-10.3754476242247
2,2,-10.5601262723307
2,3,10.1755879032328
2,4,10.0224450980359
2,5,10.4602341478274
2,6,-10.4124400534018
2,7,10.1582033582218
2,8,10.1902678781047
2,9,10.9038466758199
2,10,10.365482379319
2,11,10.5564968162105
2,12,10.838052226891
2,13,-10.3077568985849
2,14,11.5049482747105
2,15,-10.4947370722595
2,16,-10.3349746633459
2,17,-10.2910505852727
2,18,10.6390916618892
2,19,10.0079083385296
2,20,10.4713562593332
2,21,10.5124688462168
2,22,10.9033328232023
2,23,10.032318671827
2,24,-10.2934520655282
2,25,11.7575992728652
2,26,10.415813690666
2,27,10.8752412084029
2,28,10.1150821985216
2,29,-10.5602130302919
2,30,10.3357055318296
2,31,10.5400251125948
2,32,-10.1131488082849
2,33,-10.3633845930764
2,34,10.6474853271046
2,35,-10.0386628912726
2,36,10.3432135744602
2,37,10.1017751434745
2,38,10.3240246556264
2,39,10.8048959663229
2,40,10.3877401082145
2,41,10.0227091221189
2,42,10.2315816606257
2,43,11.2049630711638
2,44,10.3885535551906
2,45,11.3678716857605
2,46,-10.4129661931322
2,47,10.3658075313922
2,48,10.1608287111089
2,49,11.2863935551908
2,50,-10.0810819603724
3,1,13.0239657743826
3,2,11.9535369842043
3,3,-25.1632563098228
3,4,10.2976860722058
3,5,10.0008461720446
3,6,11.8483695515843
3,7,-10.3397952952391
3,8,-10.2545769406107
3,9,-10.9276479140595
3,10,11.3862121194954
3,11,-10.3587991735319
3,12,-10.6521264414788
3,13,10.6555046974157
3,14,10.7341259873365
3,15,13.204556264452
3,16,10.5813893527004
3,17,11.3995690628133
3,18,-10.4697851137873
3,19,11.5184716453733
3,20,-10.3767710341685
3,21,-10.0661775565132
3,22,10.4336669967728
3,23,11.5713335743022
3,24,10.6059356010197
3,25,-11.0619222890051
3,26,10.8918700635915
3,27,-10.3970480428891
3,28,-10.3009556578254
3,29,12.0444345971411
3,30,10.3440496277302
3,31,-10.5921462304471
3,32,11.4026008347545
3,33,10.9018815320171
3,34,11.1085059480377
3,35,10.0647018277101
3,36,-11.9720648143474
3,37,-10.1221541487923
3,38,-10.384081595538
3,39,11.4915175305272
3,40,-10.2843010419164
3,41,11.1940052275898
3,42,-10.4518945599656
3,43,-10.9929120494129
3,44,10.9337589767622
3,45,10.7696990316421
3,46,11.3289253837366
3,47,10.4345544104141
3,48,10.5965751203196
3,49,10.1156323184839
3,50,10.1501179703312
4,1,11.2657854834294
4,2,10.479873283333
4,3,10.102893268025
4,4,-25.272960547184
4,5,10.4480566519305
4,6,10.2783687211634
4,7,-10.1442469739507
4,8,10.1846738914874
4,9,-10.8048664978095
4,10,11.1566042747726
4,11,10.2692653411563
4,12,10.2264406923071
4,13,-10.1358296678665
4,14,11.4593504321708
4,15,10.9564868461469
4,16,-10.1591909603951
4,17,10.0197528483849
4,18,10.2444108283828
4,19,10.8330726993674
4,20,10.1303935570202
4,21,10.5797359086713
4,22,11.0181834578613
4,23,11.044761491689
4,24,10.0629596561217
4,25,10.522729644468
4,26,10.5112940192151
4,27,10.481686649241
4,28,-10.1855914555896
4,29,10.5356945511713
4,30,-10.2803371669044
4,31,-10.0848119041781
4,32,10.0850535097165
4,33,-10.1140356879059
4,34,11.3920387382365
4,35,-10.0384198921082
4,36,-10.4110111202054
4,37,10.0115144114719
4,38,-10.0044755798619
4,39,-10.0200416017007
4,40,10.1602969819783
4,41,-10.0384178165444
4,42,-10.1590049630249
4,43,10.02516755897
4,44,10.9118275705196
4,45,11.5944588463988
4,46,10.2436373553569
4,47,10.7237364804039
4,48,10.592033388393
4,49,10.748785033932
4,50,-10.0423838406694
5,1,11.0021090704557
5,2,10.8949186991574
5,3,-10.10195234164
5,4,10.7857506292233
5,5,-25.1264252392388
5,6,11.1918936275736
5,7,10.0525326843853
5,8,-10.1503765314788
5,9,10.4675655342274
5,10,10.4317267895635
5,11,10.4170838423107
5,12,10.0407486368601
5,13,10.6581679853492
5,14,10.1085735563933
5,15,11.617901681135
5,16,10.4938265799126
5,17,11.2674706986174
5,18,-10.0402862292448
5,19,10.0773524727975
5,20,-10.0196592036918
5,21,-10.2789016857357
5,22,-10.0052205186016
5,23,10.222036345366
5,24,10.2083630305401
5,25,10.5332152569254
5,26,10.8427906296024
5,27,-10.0649780208134
5,28,10.0992823908858
5,29,10.8962652448695
5,30,10.391282191002
5,31,10.3514885998323
5,32,11.5111541435889
5,33,10.7752213531427
5,34,10.0828387645897
5,35,10.3082696440404
5,36,-10.2483803749523
5,37,-10.0170601366967
5,38,10.0718837523415
5,39,11.616902823095
5,40,-10.0837242037438
5,41,11.5345758961887
5,42,10.0163881491012
5,43,10.6170529023721
5,44,10.0651256148193
5,45,11.7347732820305
5,46,10.6879680971353
5,47,-10.0884554914728
5,48,10.0498652720535
5,49,10.8075601758605
5,50,10.1349155989966
6,1,-10.1630976390604
6,2,-10.5802900333251
6,3,10.5326097267857
6,4,-10.193394528651
6,5,10.5502811672327
6,6,-25.6688436341223
6,7,10.0927885309422
6,8,10.4759109748807
6,9,10.3924356409633
6,10,10.2328165356824
6,11,10.5121859319793
6,12,10.8495515230411
6,13,-10.4199378540557
6,14,11.735711800203
6,15,-10.520950383955
6,16,-10.4497798074418
6,17,-10.5964602858962
6,18,10.6812521254033
6,19,10.2634092507771
6,20,10.6395309758251
6,21,10.8958963896398
6,22,11.0341885750857
6,23,10.2457177163692
6,24,-10.3599684321556
6,25,11.6688068910128
6,26,-10.0957573548173
6,27,10.9586608481583
6,28,10.0394510445293
6,29,-10.5577866613327
6,30,10.4119598612561
6,31,10.4345748744687
6,32,-10.3073347415343
6,33,-10.5316432913345
6,34,10.8023527987069
6,35,-10.1127756177186
6,36,-10.6629483921247
6,37,10.1023823760388
6,38,10.3671809495882
6,39,11.3047051798164
6,40,10.4149400389013
6,41,-10.2123891238864
6,42,10.156355807893
6,43,11.011737333217
6,44,10.4982348415843
6,45,11.8713833726726
6,46,-10.6142472296249
6,47,10.4126637997232
6,48,10.0122096754373
6,49,11.9055515197232
6,50,-10.1706396980835
7,1,11.1697968814312
7,2,10.7099253671282
7,3,-10.0884144266864
7,4,10.2825428480349
7,5,10.1732722437657
7,6,10.9797892622394
7,7,-25.0305779041825
7,8,-10.346049703286
7,9,10.3272155831869
7,10,11.1042662206981
7,11,10.0278592390351
7,12,10.0568197176998
7,13,10.2409663142314
7,14,11.0610513252726
7,15,11.3801593868841
7,16,10.2186375502641
7,17,10.8152412860108
7,18,10.0256354327545
7,19,10.641665252532
7,20,-10.1279292896257
7,21,10.0081682017195
7,22,10.6366736837478
7,23,10.6812879368653
7,24,10.2480813590227
7,25,10.37751446665
7,26,11.0137548894489
7,27,10.1576078158671
7,28,-10.0268461531554
7,29,10.7346992476566
7,30,10.1596393247398
7,31,10.0255675536358
7,32,10.7586689145965
7,33,10.4098286095893
7,34,10.8634658058437
7,35,10.0392142622218
7,36,-10.0264914964872
7,37,-10.0144617040096
7,38,-10.1161497238214
7,39,10.4172142819841
7,40,10.0292261774973
7,41,10.771532163619
7,42,-10.0295545423531
7,43,10.263199527144
7,44,10.6743260529723
7,45,10.725353693904
7,46,10.6823208842679
7,47,10.4094170827421
7,48,10.498114938443
7,49,10.2247499752571
7,50,10.1123520380898
8,1,11.7880018964964
8,2,11.0743978468871
8,3,-10.1322011548472
8,4,10.2746911751606
8,5,10.1218741768064
8,6,11.1061810565385
8,7,-10.1390264590523
8,8,-18.109084979605
8,9,10.0023005329405
8,10,11.0098591587064
8,11,-10.144309374638
8,12,-10.133894486682
8,13,10.3658360819749
8,14,10.9829423834196
8,15,11.9480457743556
8,16,10.304612417568
8,17,10.8933417567987
8,18,-10.0982201514272
8,19,10.989295782825
8,20,-10.0848367259799
8,21,10.028878193742
8,22,10.5269100101606
8,23,10.9477073474599
8,24,10.2936662370853
8,25,-10.0766217586067
8,26,10.7749933646154
8,27,10.01758263887
8,28,-10.1219053594507
8,29,11.1288883369874
8,30,10.3518424215672
8,31,-10.1759608790179
8,32,10.9593868956432
8,33,10.5169451279961
8,34,10.8578523920422
8,35,10.0064283204768
8,36,-10.9389264582217
8,37,-10.0452668703023
8,38,-10.1253794904778
8,39,11.2552023988977
8,40,-10.0603052054371
8,41,10.8960036665912
8,42,-10.1764248056751
8,43,-10.1694845179621
8,44,10.675710364003
8,45,10.7980189881914
8,46,10.7428434313427
8,47,10.3745320022845
8,48,10.4782637219809
8,49,10.5370711374932
8,50,10.0797336850968
9,1,10.7436774699515
9,2,10.2404994142031
9,3,10.4766713811971
9,4,-10.0591568454649
9,5,10.3357955189849
9,6,10.2094112919853
9,7,-10.0000955327554
9,8,10.2256599333311
9,9,-25.7134993971624
9,10,10.8253164740502
9,11,10.3492733565437
9,12,10.3687922243865
9,13,-10.0376924000707
9,14,11.2348864618323
9,15,10.6332686935367
9,16,-10.0928967605422
9,17,10.1162637541965
9,18,10.2998929542319
9,19,10.4893959837511
9,20,10.2520164500035
9,21,10.6023807509398
9,22,10.7894529959688
9,23,10.6205866671152
9,24,-10.017276182421
9,25,10.9161541657471
9,26,10.2739456257753
9,27,10.4765595427685
9,28,-10.0258195787787
9,29,10.2670716943348
9,30,-10.5278689818989
9,31,10.2110688685843
9,32,10.2921355068588
9,33,-10.0328527213971
9,34,11.0144032488461
9,35,10.0216295269506
9,36,-10.5593293186583
9,37,10.0322171326373
9,38,10.1255723204477
9,39,10.0602395576367
9,40,10.1761618893937
9,41,10.2719488253471
9,42,10.016789010475
9,43,10.5675338135769
9,44,10.6268606790231
9,45,12.3171611180158
9,46,10.1220997196975
9,47,10.4778435543573
9,48,10.2648216963759
9,49,11.394845466473
9,50,-10.0482932018824
10,1,10.3264386427395
10,2,10.5181704721754
10,3,10.5206454648431
10,4,10.7912280393643
10,5,-10.2212644612641
10,6,10.3330150967912
10,7,10.1606596860233
10,8,11.0018351118874
10,9,10.2616111616989
10,10,-10.6538783630899
10,11,11.0950797955025
10,12,10.4172662084425
10,13,10.7456467618912
10,14,-10.6074115041386
10,15,10.9845770551682
10,16,10.3634876183678
10,17,10.7879637132356
10,18,10.2531890911368
10,19,-10.6153480715668
10,20,10.633808447536
10,21,10.2256338446136
10,22,-10.5035763228067
10,23,-10.324419383994
10,24,-10.2126230312229
10,25,11.2985030301207
10,26,-10.4810342949022
10,27,10.127224416267
10,28,10.214144680689
10,29,10.4994629362109
10,30,10.4322781736518
10,31,10.8748931332771
10,32,11.7186466914724
10,33,10.5616823012011
10,34,-10.4777846518992
10,35,10.5065705040581
10,36,-10.1374312398373
10,37,10.0381366269781
10,38,10.6223810793061
10,39,12.6263605794234
10,40,-10.014597210413
10,41,11.6707616877141
10,42,10.1077602052787
10,43,11.2574509639424
10,44,-10.6840052421114
10,45,14.8512783230672
10,46,-10.0852216321304
10,47,-10.4619592894768
10,48,-10.6053177764416
10,49,13.0478658989976
10,50,-10.0854407960232
11,1,11.3789170804955
11,2,10.7762585079982
11,3,-10.0506578524262
11,4,10.2359253998271
11,5,10.1780680943293
11,6,10.8463903906002
11,7,-10.0794927770816
11,8,-10.0452780979903
11,9,10.5417188453132
11,10,10.7654151170603
11,11,-13.1122262277957
11,12,10.0342770447329
11,13,10.2528529362906
11,14,11.1381206872632
11,15,11.5332946205978
11,16,10.2051368454352
11,17,10.6945521794469
11,18,10.0247985258946
11,19,10.8442383950418
11,20,10.050589052057
11,21,10.1598336246385
11,22,10.5892426069702
11,23,10.7513931495449
11,24,10.1855210289275
11,25,10.2159812926137
11,26,10.5423837798069
11,27,10.1695906558902
11,28,-10.0711777039777
11,29,10.8209442228299
11,30,10.5418261839875
11,31,-10.0728967857073
11,32,10.7869849248988
11,33,10.3777342301938
11,34,10.7480776349886
11,35,-10.030688509246
11,36,-10.4137480091176
11,37,-10.0205724193974
11,38,-10.0506718579525
11,39,11.2835514650688
11,40,10.0199975037552
11,41,10.7788378202582
11,42,-10.0902482230983
11,43,10.0552170176839
11,44,10.6103845484206
11,45,10.7652970831279
11,46,10.5097688125119
11,47,10.3275214499795
11,48,10.3848415895452
11,49,10.7956032084682
11,50,10.0359005038894
12,1,11.7338268125025
12,2,11.2151813696216
12,3,-10.14955362825
12,4,10.5307909100999
12,5,-10.0229547186749
12,6,11.4106526628256
12,7,-10.0922514132263
12,8,-10.2896761761978
12,9,-10.6868503596563
12,10,13.9216457833936
12,11,10.0883439147822
12,12,-14.1952241113799
12,13,10.5578200232108
12,14,10.5176880160479
12,15,12.1079296915036
12,16,10.4711411699337
12,17,11.2271117870168
12,18,-10.1815643877015
12,19,10.6756808394368
12,20,-10.1742382090306
12,21,-10.1846750818989
12,22,10.2891495851869
12,23,10.786121430352
12,24,10.3702513587205
12,25,-10.0221857491471
12,26,10.969234829299
12,27,-10.1401746308047
12,28,-10.0577002546176
12,29,11.2530405116497
12,30,-10.3341255252219
12,31,-10.033809602853
12,32,11.2857606465833
12,33,10.7478812234205
12,34,10.5801005170836
12,35,10.1793435541365
12,36,-11.1278085992856
12,37,-10.0529464210028
12,38,-10.142720316312
12,39,10.8845956049878
12,40,-10.1287264117158
12,41,11.2489776795397
12,42,-10.143721227589
12,43,10.027744501175
12,44,10.5178475122977
12,45,11.1546766487728
12,46,10.9316669565249
12,47,10.1846621197414
12,48,10.3451184754933
12,49,10.4438703302128
12,50,10.1444046909594
13,1,10.6070336702977
13,2,-10.0364408728669
13,3,10.059076620708
13,4,-10.1008258054435
13,5,10.516952957396
13,6,-10.0103515170546
13,7,-10.0462651480148
13,8,-10.0431178173078
13,9,10.4793931031479
13,10,10.6885874707249
13,11,10.2743106479279
13,12,10.4910065176038
13,13,-25.2936706011756
13,14,11.7770211347612
13,15,10.2789650215222
13,16,-10.2636907139944
13,17,-10.1521907894653
13,18,10.4187480023792
13,19,10.6551519149813
13,20,10.2586541004958
13,21,10.5374964172816
13,22,11.1261583234653
13,23,10.6704159363237
13,24,-10.078895455589
13,25,10.963255221173
13,26,10.5828359870804
13,27,10.7080888820985
13,28,-10.0892785082613
13,29,10.0098782378523
13,30,10.8750124796252
13,31,10.0751260142222
13,32,-10.1310490770274
13,33,-10.2583843243106
13,34,10.9930091403753
13,35,-10.119889849309
13,36,-11.0152978424121
13,37,10.049824027665
13,38,10.064193974783
13,39,11.5932417868586
13,40,10.2876545955439
13,41,-10.0761130812129
13,42,-10.0237756213133
13,43,10.3849479196651
13,44,10.8115609857402
13,45,10.3778929182664
13,46,-10.0851381229131
13,47,10.518575961796
13,48,10.296512385054
13,49,10.6510188766848
13,50,-10.0427796524593
14,1,10.949066340839
14,2,11.2573717342913
14,3,10.0679876286491
14,4,11.410356870391
14,5,-10.5461603686352
14,6,11.6995720249448
14,7,10.1721005710021
14,8,10.0130761171098
14,9,11.0551974127911
14,10,-10.3804915072386
14,11,10.4447334642811
14,12,-10.1101121117235
14,13,11.2474304247643
14,14,-25.8658103694789
14,15,12.2101990318102
14,16,10.9463579998105
14,17,12.0166365620055
14,18,-10.2450404668174
14,19,-10.3599313409722
14,20,10.082133020686
14,21,-10.5685920333713
14,22,-10.8086085019691
14,23,-10.3121527775343
14,24,10.2523730516381
14,25,10.4559809697466
14,26,10.3475159130964
14,27,-10.4618719927023
14,28,10.2826241380745
14,29,11.2289475521293
14,30,10.522120742045
14,31,10.6233321895144
14,32,12.5661638838233
14,33,11.3757178972736
14,34,-10.8796009866683
14,35,10.5291894624458
14,36,10.0005858480153
14,37,-10.042017649469
14,38,10.2085865980393
14,39,12.6027858359302
14,40,-10.2725567727689
14,41,12.656400886668
14,42,10.1180205141183
14,43,10.9499237477528
14,44,-10.6074541709773
14,45,12.7577860228493
14,46,10.8482510870282
14,47,-10.7235809917398
14,48,-10.4667758646598
14,49,11.7879599677899
14,50,10.1605882420738
15,1,-10.8277593694698
15,2,-11.0576201357938
15,3,10.836235808571
15,4,-10.1054367160658
15,5,10.5721719314312
15,6,-11.0408804781363
15,7,10.2149062605825
15,8,10.576712441501
15,9,11.3825964480235
15,10,-10.34518527467
15,11,10.4869754781298
15,12,11.1111952735399
15,13,-10.5146454266737
15,14,11.9259264486181
15,15,-16.1408441658607
15,16,-10.5368068593067
15,17,-10.8109601382924
15,18,10.8512023992041
15,19,10.0556491255143
15,20,10.8989126161228
15,21,11.0853867736316
15,22,11.0165732330529
15,23,-10.1677667450562
15,24,-10.5423117101298
15,25,12.132539291802
15,26,-10.5560141133459
15,27,11.1471492479778
15,28,10.1631004948562
15,29,-11.0511784812777
15,30,11.0522636465481
15,31,10.6498223056651
15,32,-10.4157453653571
15,33,-10.6633567428951
15,34,10.4159251886815
15,35,-10.1808356803236
15,36,-10.7610730506593
15,37,10.1395662594704
15,38,10.5219472072204
15,39,12.2672480435901
15,40,10.5206246033276
15,41,-10.1756531660471
15,42,10.3227897316809
15,43,11.4553862292405
15,44,10.2899058603868
15,45,11.8291359707574
15,46,-11.0090320609516
15,47,10.1842968286552
15,48,-10.3570961525385
15,49,12.5995435187554
15,50,-10.2360714498365
16,1,10.7650001623469
16,2,10.0735836884991
16,3,10.3358680295271
16,4,-10.0749395428753
16,5,10.4493285782911
16,6,-10.0083253809372
16,7,-10.0513332287986
16,8,10.2060448526364
16,9,10.7849341562497
16,10,10.4507442154694
16,11,10.0932083547446
16,12,10.4318882326511
16,13,-10.183936601351
16,14,11.7297442820796
16,15,10.4965866016733
16,16,-16.1940398703043
16,17,10.1031893576996
16,18,10.36781830203
16,19,10.7992605337603
16,20,10.3766247191444
16,21,10.6843022711243
16,22,10.9797565995165
16,23,10.6602745834394
16,24,-10.0999103545275
16,25,10.811221622816
16,26,10.1108699589619
16,27,10.6295184683437
16,28,-10.0798768284596
16,29,10.1262735348908
16,30,11.2502882990264
16,31,10.0481984187105
16,32,10.0726305078339
16,33,-10.175057787224
16,34,10.8749858751757
16,35,-10.1591945466693
16,36,-11.3042328763823
16,37,10.0388787886702
16,38,10.1238797366306
16,39,12.2675700661248
16,40,10.2432188322621
16,41,10.121638938697
16,42,-10.031348305703
16,43,10.3143308540127
16,44,10.7014544600454
16,45,10.8612987402179
16,46,-10.138022515994
16,47,10.4093034579846
16,48,10.1232261400018
16,49,11.3229507313294
16,50,-10.0918729278798
17,1,10.2873454315281
17,2,-10.3227684932345
17,3,10.0113474902583
17,4,-10.3894026946044
17,5,10.6228774810259
17,6,-10.6400455873011
17,7,-10.0334622510054
17,8,10.5529592665625
17,9,-10.1316691910257
17,10,10.7305307770479
17,11,10.650495649609
17,12,10.7405095460537
17,13,-10.4685014182495
17,14,11.6659459883629
17,15,-10.2317901972679
17,16,-10.5161178239631
17,17,-25.6738820710957
17,18,10.6534037033855
17,19,10.4014144159831
17,20,10.4895998760552
17,21,10.732707143876
17,22,11.1427577582601
17,23,10.6054462019913
17,24,-10.3036605076159
17,25,11.4159416412382
17,26,10.3714067685267
17,27,10.9486145751908
17,28,-10.1025314766346
17,29,-10.2811094286635
17,30,10.1679492102891
17,31,10.2590733159025
17,32,-10.4392300287538
17,33,-10.6103405576844
17,34,11.2304204634846
17,35,-10.0808367752557
17,36,-10.1191921890199
17,37,10.0879092550969
17,38,10.3085189566342
17,39,10.6235668504171
17,40,10.3885681523681
17,41,-10.5045793980833
17,42,-10.0114841968471
17,43,10.6050952227921
17,44,10.6640364620271
17,45,11.7313144501811
17,46,-10.4630723454622
17,47,10.7142598223828
17,48,10.4650920253978
17,49,11.1777226528184
17,50,-10.1491118951233
18,1,11.5792773994435
18,2,11.1073824502103
18,3,-10.4497387356913
18,4,10.7243511276595
18,5,-10.0443091748855
18,6,11.308572096024
18,7,-10.0830189608822
18,8,-10.2950493638768
18,9,10.4777987921788
18,10,10.597983372447
18,11,10.1455584429609
18,12,-10.11285479285
18,13,10.5878137459561
18,14,10.459935626928
18,15,11.9871494203794
18,16,10.4757424613586
18,17,11.2400398949314
18,18,-10.123503001011
18,19,10.5864992146682
18,20,-10.1161170866925
18,21,-10.3898861833813
18,22,10.1943048401562
18,23,10.6009015409076
18,24,10.2894730622949
18,25,10.0727004853423
18,26,11.1383178308037
18,27,-10.0856244025437
18,28,-10.0379986095429
18,29,11.1484199095326
18,30,10.9927291022074
18,31,10.0296025709555
18,32,11.3700291030377
18,33,10.7536193217244
18,34,10.2595197385302
18,35,10.174518086446
18,36,-11.5042129897691
18,37,-10.041690292331
18,38,-10.0633155536347
18,39,12.6951286121015
18,40,-10.1068815736992
18,41,11.3752473530839
18,42,-10.1450677991386
18,43,10.0658097943194
18,44,10.3311233984496
18,45,10.3561078108379
18,46,10.7802556693297
18,47,10.0257383790552
18,48,10.2110638848811
18,49,10.2441032127391
18,50,10.1551172312034
19,1,-10.0365671622224
19,2,10.2681300703722
19,3,10.5084144882523
19,4,11.0071444583229
19,5,-10.1850538085831
19,6,10.6917554308921
19,7,10.2573192051704
19,8,10.1396568755372
19,9,12.0734828903944
19,10,-10.6666442632447
19,11,10.5275186272698
19,12,10.4137243166379
19,13,10.6550203432325
19,14,10.0674595274525
19,15,10.7862082194605
19,16,10.4468362042131
19,17,11.069059924004
19,18,10.1881388035169
19,19,-25.4325847073341
19,20,10.425174835577
19,21,10.0537324397674
19,22,-10.2327707215247
19,23,-10.5168778955964
19,24,-10.0759949727691
19,25,11.2585167020981
19,26,-10.121149815771
19,27,10.1403283287131
19,28,10.3169368869683
19,29,10.235214976249
19,30,11.4603834906934
19,31,10.7720624503402
19,32,11.5980535856956
19,33,10.6888103912493
19,34,-10.6845620067087
19,35,10.3090088614303
19,36,-10.0097990639465
19,37,10.0363098671695
19,38,10.3648937561531
19,39,13.1810447358087
19,40,10.0332514316745
19,41,11.810952145334
19,42,10.2745798459306
19,43,11.3763787089631
19,44,-10.4307337706655
19,45,12.4148508109163
19,46,10.0959811491241
19,47,-10.5717221552451
19,48,-10.6715054239072
19,49,12.2085261756845
19,50,10.0224504227465
20,1,11.7530975336834
20,2,11.2068237958844
20,3,-10.0453174997626
20,4,10.3035283968887
20,5,10.0440457216708
20,6,11.1839703593648
20,7,-10.1302475873188
20,8,-10.0194014250286
20,9,-10.7956411527776
20,10,11.1339686428913
20,11,10.3259717074585
20,12,-10.1507217669272
20,13,10.4887490425228
20,14,10.4310017266899
20,15,11.9960314816157
20,16,10.3543573207507
20,17,11.0076649088876
20,18,-10.1087907180173
20,19,10.6023860181599
20,20,-25.1493849505748
20,21,10.0060096198774
20,22,10.3484696735641
20,23,10.9078902212008
20,24,10.3134172212499
20,25,10.0586856746661
20,26,10.8712072077507
20,27,-10.064290511553
20,28,-10.1125052788089
20,29,11.243845322342
20,30,-10.2094801164418
20,31,-10.0073239482347
20,32,11.1563020677471
20,33,10.5927145257148
20,34,10.9014468359334
20,35,10.2307620068365
20,36,-10.4355762996119
20,37,-10.044038725057
20,38,-10.0758186386967
20,39,10.4447610961858
20,40,-10.1054858254694
20,41,10.9928247267337
20,42,-10.1986159216697
20,43,-10.0136852208805
20,44,10.5438145940231
20,45,12.1053657335064
20,46,10.8586591155376
20,47,10.3763138594752
20,48,10.4583692032211
20,49,10.5045144203958
20,50,10.1048097880203
21,1,12.5137067774535
21,2,11.8775715710043
21,3,-10.1262484046101
21,4,10.6480182555386
21,5,-10.2191194672604
21,6,11.8222457175336
21,7,-10.2021222778462
21,8,10.0190101277044
21,9,-10.27864720181
21,10,10.7900193613544
21,11,-10.0579632937761
21,12,-10.5320221621171
21,13,10.9312177138817
21,14,10.0278665538707
21,15,13.0812931936572
21,16,10.7376721769221
21,17,11.6419798164065
21,18,-10.4292843301775
21,19,10.9077570634299
21,20,-10.2045921509578
21,21,-25.2300435963251
21,22,-10.0827921478314
21,23,11.0057476095106
21,24,10.4903089537792
21,25,-10.6747456487371
21,26,10.5949682168104
21,27,-10.4782327302533
21,28,-10.1353056498218
21,29,11.9325547566967
21,30,10.4580263079726
21,31,-10.2124600115354
21,32,11.9176791424696
21,33,11.1044937272442
21,34,10.4671378125042
21,35,10.2536573803281
21,36,-11.0211957917005
21,37,-10.1045719931035
21,38,-10.1540807706477
21,39,11.8759203633261
21,40,-10.320486816398
21,41,11.7427690848938
21,42,-10.3136765572059
21,43,-10.4607067465209
21,44,10.3521684923389
21,45,11.8501477531143
21,46,11.1946515029114
21,47,10.0568547732264
21,48,10.2813008843625
21,49,10.8217589520244
21,50,10.1360531130612
22,1,11.0235101693956
22,2,11.0210770145376
22,3,10.0708991599454
22,4,11.1406673839336
22,5,-10.3261857694503
22,6,11.2724556391143
22,7,10.0877322112888
22,8,10.0729689505847
22,9,10.2517658428588
22,10,-10.2541093523969
22,11,10.5603442443833
22,12,10.0181323399179
22,13,10.9318015452897
22,14,-10.4121431447057
22,15,11.8341813958691
22,16,10.6780470110191
22,17,11.501369886449
22,18,-10.0934445116389
22,19,-10.121623526054
22,20,10.1650658935142
22,21,-10.3491874430013
22,22,-25.4372425238517
22,23,-10.0382254038043
22,24,10.1541584857818
22,25,10.5530935033984
22,26,10.4563304060829
22,27,-10.2130333473105
22,28,10.1697483501576
22,29,11.0221997555858
22,30,10.604883960968
22,31,10.517221455086
22,32,12.012603635263
22,33,11.0084629257989
22,34,-10.5545590424309
22,35,10.4299752840898
22,36,-11.6489385902101
22,37,-10.0225498806021
22,38,10.22162240381
22,39,13.232646196132
22,40,-10.1620087723798
22,41,12.0832630000678
22,42,10.0238789586698
22,43,10.7728013991411
22,44,-10.3405683326875
22,45,12.3551915537737
22,46,10.5835289446342
22,47,-10.5234990493048
22,48,-10.4473686582204
22,49,11.6378204350759
22,50,10.1123422193687
23,1,-10.1630388136019
23,2,10.1310564747564
23,3,10.4125834145865
23,4,10.848703177689
23,5,-10.1063256735185
23,6,10.4982187089986
23,7,10.2641278673546
23,8,10.1828816082116
23,9,10.7672721645716
23,10,-10.2810374796791
23,11,10.7804250811936
23,12,10.5152000208028
23,13,10.5150850158423
23,14,10.045667955875
23,15,10.5033570521789
23,16,10.3102105341273
23,17,10.8501020589808
23,18,10.284297870889
23,19,-10.5650401827452
23,20,10.3892666719515
23,21,10.0316893121426
23,22,-10.1156276142919
23,23,-25.4561097326199
23,24,-10.1130384914872
23,25,11.50961025731
23,26,10.2186006176874
23,27,10.2459947784911
23,28,10.3039684763709
23,29,10.0937449808376
23,30,10.2110660984048
23,31,10.8580123015084
23,32,11.3295197657469
23,33,10.506964697692
23,34,-10.3810800304402
23,35,10.3543785036827
23,36,-10.0345719711272
23,37,10.053442814659
23,38,10.3983795503847
23,39,11.7888876214173
23,40,10.0861575630816
23,41,11.4949520429274
23,42,10.2844615421448
23,43,11.5245482183304
23,44,-10.3449533471906
23,45,12.9160266281576
23,46,10.068429870427
23,47,-10.3578577748193
23,48,-10.4421506501325
23,49,12.0016680339935
23,50,10.0279205330145
24,1,10.5914455060824
24,2,10.2439806723741
24,3,10.0237710095071
24,4,10.3153100055306
24,5,10.2180915930137
24,6,10.2303938878824
24,7,10.0173940832658
24,8,10.2365543374788
24,9,-10.016722187441
24,10,10.2111235248901
24,11,10.6250064926184
24,12,10.4255552616121
24,13,10.1250807712425
24,14,10.8047930868719
24,15,10.6474317692051
24,16,10.0094162652138
24,17,10.2866665145993
24,18,10.3240313268891
24,19,10.165781802892
24,20,10.3436741073658
24,21,10.256302365968
24,22,10.4890067873091
24,23,10.3196292340407
24,24,-10.0914166791681
24,25,11.0380318487019
24,26,10.4243111761864
24,27,10.450055437748
24,28,10.014491778577
24,29,10.2700982365611
24,30,10.3837974575624
24,31,10.3567830533267
24,32,10.6011951724316
24,33,10.1028397100667
24,34,10.3772544844411
24,35,10.1447681421558
24,36,-11.0702080214414
24,37,10.0398334550438
24,38,10.239995854906
24,39,11.9522971890915
24,40,10.1550086026646
24,41,10.6304704490914
24,42,10.0013266788245
24,43,10.6675019186417
24,44,10.2558324521431
24,45,11.7100098914571
24,46,-10.0101844558365
24,47,10.1222300646668
24,48,10.0009515343684
24,49,11.2971290997702
24,50,-10.0268918390535
25,1,12.3886462361879
25,2,11.6458279097994
25,3,-10.5447478690685
25,4,10.5136177282512
25,5,-10.0352133144597
25,6,11.8583900338742
25,7,-10.2037198627883
25,8,-10.5462122076549
25,9,-10.386203856326
25,10,11.3584212271753
25,11,-10.2858086572544
25,12,-10.4815682171072
25,13,10.6385948068723
25,14,10.6679395783541
25,15,12.782092587685
25,16,10.5945376123531
25,17,11.5134447437363
25,18,-10.3849379660399
25,19,11.1205726342487
25,20,-10.4349769748465
25,21,-10.430877936296
25,22,10.371281206636
25,23,11.1517588475855
25,24,10.5711219736796
25,25,-10.6356630661149
25,26,11.3800935842598
25,27,-10.3262493612987
25,28,-10.1628721469979
25,29,11.7050532954362
25,30,-10.0513309988078
25,31,-10.3654660334972
25,32,11.3893449728876
25,33,10.9269175686372
25,34,10.8354914466039
25,35,10.0958715096093
25,36,-10.8999271042521
25,37,-10.0963313064394
25,38,-10.3582451796831
25,39,10.782996729576
25,40,-10.2258002095604
25,41,11.303185974313
25,42,-10.2748474882223
25,43,-10.5199971784773
25,44,10.7717235601935
25,45,10.0397186385722
25,46,11.3186104507659
25,47,10.3505482093384
25,48,10.7035456106112
25,49,-10.3542711783609
25,50,10.2155660886994
26,1,10.6879109341315
26,2,10.4532949938719
26,3,10.5891651441325
26,4,10.4303607163063
26,5,10.0513674861563
26,6,10.3529996534265
26,7,10.0445021931568
26,8,10.553143112254
26,9,10.5046800345009
26,10,-10.2029213282143
26,11,10.5802199623451
26,12,10.3283082131733
26,13,10.3875560468487
26,14,10.4356351499872
26,15,10.9668875168817
26,16,10.1835045188007
26,17,10.5119889949343
26,18,10.2266087498408
26,19,10.0995122032616
26,20,10.4784978400417
26,21,10.4965641872176
26,22,10.1553130584869
26,23,10.1926382667483
26,24,-10.0948008725039
26,25,10.9070662591457
26,26,-25.3406402654414
26,27,10.2707361585122
26,28,10.066911213625
26,29,10.4699607184722
26,30,10.9567759809107
26,31,10.4342762672936
26,32,11.0803473815765
26,33,10.3279308593942
26,34,10.104253549838
26,35,10.2178408150658
26,36,-10.8736247687357
26,37,10.0243589023986
26,38,10.3311593687107
26,39,12.6461290688975
26,40,10.061653119549
26,41,11.0803263099542
26,42,10.0169205206119
26,43,10.7211855836466
26,44,-10.0062083087846
26,45,13.0529345693841
26,46,-10.0063102988358
26,47,-10.1238753461733
26,48,-10.3735904780172
26,49,12.3014690560786
26,50,-10.0781653898253
27,1,11.4498677038094
27,2,11.264187931772
27,3,-10.3922584967736
27,4,10.7382498218864
27,5,-10.1682189845438
27,6,11.51307649434
27,7,-10.0185607179223
27,8,-10.1896560515126
27,9,10.2977275219057
27,10,10.7447697703136
27,11,10.2832472746051
27,12,-10.1683867362194
27,13,10.7636996485815
27,14,10.0003764586254
27,15,12.1469592494652
27,16,10.5966442322318
27,17,11.485637767939
27,18,-10.1871076430109
27,19,10.2445255289522
27,20,-10.181142909258
27,21,-10.432663694033
27,22,-10.0400642069263
27,23,10.4544806697011
27,24,10.3454580654877
27,25,10.1425243900546
27,26,11.0150428079512
27,27,-25.2267919675738
27,28,10.0311736283214
27,29,11.2732969040607
27,30,-10.0125925115176
27,31,10.1694696231413
27,32,11.6558803084766
27,33,10.9226455506175
27,34,10.2797411717407
27,35,10.3222506059248
27,36,10.67676722805
27,37,-10.0480395720033
27,38,-10.0443544789121
27,39,10.6882302268061
27,40,-10.1708244352466
27,41,11.5930856155155
27,42,-10.07450036005
27,43,10.2808579719164
27,44,10.1675368152284
27,45,11.6063048416881
27,46,10.9806091447595
27,47,10.0411735365079
27,48,10.3674503400455
27,49,10.422709746861
27,50,10.1690882412297
28,1,11.0854587963823
28,2,10.6881303512187
28,3,-10.779728015847
28,4,10.3650368798898
28,5,10.203138417668
28,6,11.1235169115731
28,7,-10.0307345688437
28,8,-10.7102747495101
28,9,10.1536088095545
28,10,11.4412011152478
28,11,10.1565225500008
28,12,10.071426018505
28,13,10.1860742454462
28,14,11.0305425127081
28,15,11.3158259256398
28,16,10.2063400080974
28,17,10.9135816084766
28,18,10.0351681664412
28,19,10.5007851127614
28,20,-10.3379024499011
28,21,-10.4404317023998
28,22,10.7204545889783
28,23,10.6683533237314
28,24,10.3107213470047
28,25,10.4485423239814
28,26,11.8681050745667
28,27,10.1829774111066
28,28,-10.0351009443224
28,29,10.708296518673
28,30,-10.3210269135654
28,31,10.0237207885288
28,32,10.6418769264501
28,33,10.4101569099429
28,34,10.919788082409
28,35,10.080593185174
28,36,10.5104162883779
28,37,-10.0107609809609
28,38,-10.2079358373185
28,39,-10.3423784775644
28,40,10.0482043332631
28,41,10.6613890627368
28,42,-10.0316124259309
28,43,10.2749407580439
28,44,10.7515995085546
28,45,-10.4083774178624
28,46,10.8481992697916
28,47,10.525849072114
28,48,10.8551198977443
28,49,-10.8871314167209
28,50,10.2078292886806
29,1,-10.3919515240586
29,2,-10.5685436091018
29,3,10.3868040580518
29,4,10.1063978375442
29,5,10.4323149188149
29,6,-10.3732771159589
29,7,10.1684996492204
29,8,10.1387449616711
29,9,10.8195414835786
29,10,10.1473032878226
29,11,10.5744842717397
29,12,10.8326724320032
29,13,-10.2730270491923
29,14,11.4829253306478
29,15,-10.4968655229956
29,16,-10.2958720786814
29,17,-10.2448919791093
29,18,10.6224811895948
29,19,-10.0089969201324
29,20,10.5136942083546
29,21,10.5922959352171
29,22,10.8687141589751
29,23,-10.0110792811457
29,24,-10.2911479355369
29,25,11.7611134065614
29,26,10.245483815106
29,27,10.8517763213676
29,28,10.1325210951787
29,29,-10.5679863505272
29,30,10.5151866495316
29,31,10.5638787721743
29,32,-10.0411703125944
29,33,-10.3143384843906
29,34,10.480140757966
29,35,-10.020693940494
29,36,-10.4052411044892
29,37,10.1007485328486
29,38,10.3228592793857
29,39,11.4114837703527
29,40,10.3791613557604
29,41,10.1399061068966
29,42,10.2392749547244
29,43,11.2482569524135
29,44,10.3592316407856
29,45,11.4178814744958
29,46,-10.4428869593824
29,47,10.2275099796526
29,48,-10.0754615479367
29,49,11.5083973885574
29,50,-10.0847208643215
30,1,11.0587852204042
30,2,10.8266480356784
30,3,10.1980196682328
30,4,10.5371370232878
30,5,-10.0598289162333
30,6,10.9074969834403
30,7,10.0364740504651
30,8,10.2298877499883
30,9,-10.1408665589377
30,10,10.4032101210182
30,11,10.327656302546
30,12,10.0893541958748
30,13,10.5575395807109
30,14,10.2809684215262
30,15,11.5307556007577
30,16,10.379417523376
30,17,10.9688505965595
30,18,10.0193438236294
30,19,10.236709489649
30,20,10.161183103912
30,21,10.058147195137
30,22,10.0639293206706
30,23,10.329224066316
30,24,10.1249735270209
30,25,10.55723220486
30,26,10.3143032085448
30,27,10.0183999609114
30,28,10.0711479697519
30,29,10.8375742683706
30,30,-25.2487674695695
30,31,10.3156114276992
30,32,11.3315731021041
30,33,10.6064377380309
30,34,10.279513930672
30,35,10.2315501325569
30,36,-10.2300091958879
30,37,-10.0113205062061
30,38,10.1528795093675
30,39,10.9739398120145
30,40,-10.0511979491563
30,41,11.3040413224699
30,42,10.0113002942943
30,43,10.5796948852733
30,44,10.1071871078179
30,45,12.5929054427715
30,46,10.4977531118902
30,47,10.0150650490861
30,48,10.064770368321
30,49,11.5707473215208
30,50,10.0369807074261
31,1,11.6606709667324
31,2,10.853701557505
31,3,-10.2136403961544
31,4,10.3318838905362
31,5,10.2290130292998
31,6,11.0711015809998
31,7,-10.1459860818212
31,8,-10.5271997170996
31,9,-10.6719323903769
31,10,10.9343545851616
31,11,-10.0521138462341
31,12,-10.0519249035078
31,13,10.1797743798423
31,14,11.3005641318638
31,15,11.6347788719927
31,16,10.2146032215988
31,17,10.7657501174684
31,18,-10.0388734058526
31,19,11.0163283594147
31,20,-10.1244604920139
31,21,-10.0140612635473
31,22,10.7850213154661
31,23,10.980788965864
31,24,10.3026740916197
31,25,10.0536292365296
31,26,11.1318932634874
31,27,10.144313089928
31,28,-10.1388234681016
31,29,10.9201364665144
31,30,10.1996821200909
31,31,-25.2057710521178
31,32,10.6396402901611
31,33,10.3993768285225
31,34,10.77798269232
31,35,-10.0233575292053
31,36,-12.6836007163076
31,37,-10.0324520632129
31,38,-10.2201189182948
31,39,11.8612639550167
31,40,10.0132920211828
31,41,10.6966714579312
31,42,-10.1784611440682
31,43,-10.1420650567004
31,44,10.8782987316318
31,45,-10.3862181416106
31,46,10.6730752457952
31,47,10.3216229876419
31,48,10.3340206606395
31,49,10.0370292754178
31,50,10.1195790124835
32,1,10.4601928994809
32,2,-10.4189857520493
32,3,10.1087818573298
32,4,-10.5707637534626
32,5,10.8051804237825
32,6,-10.5485872256695
32,7,-10.0879621546664
32,8,10.080682075325
32,9,10.23763290823
32,10,10.9531212100578
32,11,10.1706898435809
32,12,10.6776251998405
32,13,-10.7214815883167
32,14,12.5111702572789
32,15,-10.2765780994518
32,16,-10.6094230541078
32,17,-10.8004079187144
32,18,10.61656092223
32,19,10.9282900454524
32,20,10.3713304568237
32,21,10.9085756828966
32,22,11.6298673622792
32,23,10.9058288019027
32,24,-10.1980811614118
32,25,11.1422917645599
32,26,10.453376137662
32,27,11.0409926347019
32,28,-10.1746715948087
32,29,-10.3557236353998
32,30,10.5901558448792
32,31,-10.0573758602875
32,32,-25.8826264818249
32,33,-10.7310214469617
32,34,11.5213371300684
32,35,-10.3184245810843
32,36,-10.8198158904473
32,37,10.0775315705448
32,38,10.0623613351522
32,39,10.7869713255704
32,40,10.4472546504262
32,41,-10.84155440329
32,42,-10.0332065257587
32,43,10.2809696559232
32,44,11.1621422654984
32,45,10.0539911968701
32,46,-10.3909375539777
32,47,10.8749016057253
32,48,10.5472553106162
32,49,10.6392394815224
32,50,-10.1300654383926
33,1,10.4316645491369
33,2,-10.1315706098818
33,3,10.0257075441347
33,4,-10.1997720762706
33,5,10.5137084771112
33,6,-10.2168640862977
33,7,-10.0058482228068
33,8,10.2471476228119
33,9,-10.1242450630481
33,10,10.7936156779276
33,11,10.383358873207
33,12,10.5858147367327
33,13,-10.3163967523774
33,14,11.6334139726709
33,15,10.1134321913485
33,16,-10.3284270990218
33,17,-10.2952919955559
33,18,10.495378641731
33,19,10.4983730228365
33,20,10.3449461971555
33,21,10.5503823816722
33,22,11.0472430164616
33,23,10.5782286226946
33,24,-10.1594678397543
33,25,11.186911365916
33,26,10.5136820758507
33,27,10.7602235007874
33,28,-10.0557915971217
33,29,-10.0956342727921
33,30,-10.133497047984
33,31,10.2001093420091
33,32,-10.1808900213494
33,33,-10.3519691817868
33,34,11.0919048344009
33,35,-10.0930485598015
33,36,-10.2452295877229
33,37,10.0638892070804
33,38,10.1819612763546
33,39,10.3620690433798
33,40,10.3114305093314
33,41,-10.1733568877964
33,42,10.0282607381242
33,43,10.5843514119807
33,44,10.694877862051
33,45,11.2477198574376
33,46,-10.1827002960551
33,47,10.6117443325271
33,48,10.4578573927045
33,49,11.0064411803912
33,50,-10.0816980080984
34,1,10.3231737779334
34,2,10.7368565742342
34,3,10.0932112100885
34,4,11.0265717364183
34,5,-10.3514404942649
34,6,10.8638561018257
34,7,10.2080465382594
34,8,10.5775308620805
34,9,11.1539373724542
34,10,-10.3836446900914
34,11,10.9229838819184
34,12,10.2665966816013
34,13,10.9397024246248
34,14,-10.8092539020575
34,15,11.3293694994931
34,16,10.5793209348914
34,17,11.3084787907347
34,18,10.0965305251451
34,19,-10.7317452722878
34,20,10.3492235264635
34,21,-10.2331892936768
34,22,-10.6463966592635
34,23,-10.4514379296327
34,24,-10.0384921147411
34,25,11.1242825002135
34,26,10.0729183063398
34,27,-10.0746274287163
34,28,10.2777221832336
34,29,10.6953775356023
34,30,10.4288282707081
34,31,10.8607363644894
34,32,12.0448638438029
34,33,10.8725058855999
34,34,-14.5815400529255
34,35,10.5536188394288
34,36,11.5242026663874
34,37,10.0163811250455
34,38,10.4724905016098
34,39,11.7617566757891
34,40,-10.0972509491493
34,41,12.0259419541111
34,42,10.1670620627403
34,43,11.2839943021527
34,44,-10.7170761865905
34,45,14.0185553030864
34,46,10.3264321056194
34,47,-10.4797208617857
34,48,-10.3307252360667
34,49,12.1997785527542
34,50,10.0360808621277
35,1,10.8635430506551
35,2,10.3582612898908
35,3,10.2130993104983
35,4,10.234672313675
35,5,10.2431343512309
35,6,10.4900623282034
35,7,10.0015463048796
35,8,10.0047902964396
35,9,10.6193923947253
35,10,10.4143716079383
35,11,-10.008911860084
35,12,10.2668456468021
35,13,10.1040178371366
35,14,11.3209192435714
35,15,10.9440815902522
35,16,10.0758239639382
35,17,10.4206829773167
35,18,10.1893835210536
35,19,10.6651992297914
35,20,10.2438741446378
35,21,10.3559546852995
35,22,10.6648507467153
35,23,10.5032215938397
35,24,10.0386968262478
35,25,10.6436161783283
35,26,10.2733803335675
35,27,10.3645551809038
35,28,10.0017494779879
35,29,10.3939386308117
35,30,10.586359942791
35,31,10.0991629091218
35,32,10.563018360658
35,33,10.1931327947033
35,34,10.5573358196728
35,35,-16.063384620452
35,36,-10.9215574870082
35,37,10.0135784632533
35,38,10.0595239693097
35,39,11.6982549057738
35,40,10.1254036182233
35,41,10.6526585249711
35,42,10.0210416243464
35,43,10.410208437908
35,44,10.5304535348303
35,45,10.856328157366
35,46,10.1822314126202
35,47,10.2117142629423
35,48,10.1148841279078
35,49,11.2565337046317
35,50,-10.0152189376409
36,1,12.4711016824486
36,2,11.3514634087074
36,3,-10.6841761117472
36,4,-10.0309873960506
36,5,10.315030127682
36,6,11.5573657757736
36,7,-10.2798130046761
36,8,-10.7922235580994
36,9,-10.4038939480092
36,10,12.1701398797933
36,11,-10.7233563776827
36,12,-10.4103471381927
36,13,10.1385579409587
36,14,11.7699024305531
36,15,12.3943287233645
36,16,10.2566948928218
36,17,10.9747171010576
36,18,-10.2728796260999
36,19,11.7245441528628
36,20,-10.5651577527987
36,21,-10.2148275621533
36,22,11.1040106122001
36,23,11.6119442920614
36,24,10.5895663924686
36,25,-10.718499341128
36,26,11.7611858596735
36,27,-10.0323445875645
36,28,-10.2896152526483
36,29,11.43419281408
36,30,-10.2902741430483
36,31,-10.6963846172605
36,32,10.495391765059
36,33,10.4778418088442
36,34,11.7023598640985
36,35,-10.2248775892773
36,36,-25.600427416023
36,37,-10.0858271307361
36,38,-10.5490387310886
36,39,-10.5411400672555
36,40,-10.0757497365477
36,41,10.4022628304597
36,42,-10.3021171549938
36,43,-10.8443353915064
36,44,11.4316724049465
36,45,-11.3609277543881
36,46,11.2798647695072
36,47,10.9365030100141
36,48,11.2798105453315
36,49,-11.1743141551784
36,50,10.2019102982596
37,1,11.0059562736081
37,2,10.6493275252465
37,3,-10.1248733701122
37,4,10.4710950066181
37,5,10.0956566675542
37,6,10.8394588400907
37,7,-10.0046638975823
37,8,-10.1051821978207
37,9,10.9132314312491
37,10,10.4604602495807
37,11,10.1628873401662
37,12,10.1378676711654
37,13,10.3436686994045
37,14,10.8105965557863
37,15,11.3206305820718
37,16,10.259708243948
37,17,10.8135824256557
37,18,10.0753302114764
37,19,10.4464231769548
37,20,10.0849974693762
37,21,-10.0011585377401
37,22,10.3979259933197
37,23,10.430507835935
37,24,10.1313944510243
37,25,10.5068514296779
37,26,10.6449368760294
37,27,10.174230423276
37,28,10.0144818069166
37,29,10.6746613302436
37,30,10.8328928897508
37,31,10.1486506216622
37,32,10.9691233078716
37,33,10.4539040879835
37,34,10.3776378590367
37,35,10.0920032831229
37,36,-10.3013052786322
37,37,-25.0041763178503
37,38,10.0347663899951
37,39,11.8260864004709
37,40,10.0284414919236
37,41,11.0093814424897
37,42,-10.017841871406
37,43,10.3766605386381
37,44,10.3552570671895
37,45,10.8546503698925
37,46,10.4398562519856
37,47,10.1146859392068
37,48,10.1807450143059
37,49,10.7773210208051
37,50,10.0626387688627
38,1,11.5347015309197
38,2,10.9128719768144
38,3,-10.1987478082299
38,4,10.2712840627745
38,5,10.1530280543003
38,6,10.9720455343467
38,7,-10.1088590890716
38,8,-10.1171811151345
38,9,10.0355806144857
38,10,10.9458978297257
38,11,10.021998580954
38,12,-10.0284345996412
38,13,10.3020527406496
38,14,10.9603500655003
38,15,11.6841139383029
38,16,10.241760423689
38,17,10.7922293463702
38,18,-10.0174655044056
38,19,10.8026153148865
38,20,-10.0509611839183
38,21,10.0214120492692
38,22,10.5542842322603
38,23,10.8352454828662
38,24,10.2384626280429
38,25,10.1448857855358
38,26,10.8352314027115
38,27,10.106385895958
38,28,-10.0989387640564
38,29,10.9594128878934
38,30,10.2814099378458
38,31,-10.0815039109749
38,32,10.8546314142767
38,33,10.4335417151309
38,34,10.8140930103077
38,35,10.0404212945708
38,36,-10.63970022252
38,37,-10.0286270227029
38,38,-25.0833182716207
38,39,11.0950224359143
38,40,-10.0143015454744
38,41,10.8061560390808
38,42,-10.1405135247709
38,43,-10.0125846998519
38,44,10.6304545884048
38,45,10.8168622518101
38,46,10.64211432022
38,47,10.3677965791851
38,48,10.4686769355983
38,49,10.4662680696447
38,50,10.0755817255616
39,1,11.9091288149259
39,2,10.8140463169086
39,3,-10.1372235488416
39,4,-10.4204897066786
39,5,10.5152501005747
39,6,10.6650155755011
39,7,-10.258538684045
39,8,-10.1717492343665
39,9,-10.9576560569171
39,10,11.8270542296093
39,11,-10.1686317930358
39,12,-10.035745399014
39,13,-10.1788960139251
39,14,11.8618242607839
39,15,11.4844571367144
39,16,-10.1151786870967
39,17,10.1797690990681
39,18,10.0660334044858
39,19,11.3986109665175
39,20,-10.1686423993831
39,21,10.448798418073
39,22,11.2860711987892
39,23,11.5199301130987
39,24,10.2784567702472
39,25,-10.0589379147921
39,26,10.9944602875363
39,27,10.358328980273
39,28,-10.3061064599232
39,29,10.8938087878322
39,30,-10.3591344602538
39,31,-10.4582327259215
39,32,-10.0313886995654
39,33,-10.0407792651663
39,34,11.8781425408897
39,35,-10.1796782093877
39,36,-10.5550898075643
39,37,-10.0278428087946
39,38,-10.2719307883692
39,39,-25.6172555888179
39,40,10.1000160423476
39,41,-10.1970542284362
39,42,-10.2777244354647
39,43,-10.5171396228158
39,44,11.35041328462
39,45,10.4276843362277
39,46,10.6381530096275
39,47,11.0219524492268
39,48,11.0120156065204
39,49,-10.1440477686581
39,50,10.0307730659079
40,1,11.1897297275716
40,2,10.8750708346872
40,3,10.2836169314364
40,4,10.5589005841661
40,5,-10.0103538243195
40,6,11.1058935299145
40,7,-10.0046817298386
40,8,-10.1546355701393
40,9,-10.0679610232321
40,10,10.4386355043076
40,11,10.2995210726173
40,12,10.010171738625
40,13,10.5051959649226
40,14,10.4907227926667
40,15,11.5959564234187
40,16,10.397458371797
40,17,11.0457093459972
40,18,-10.0395971817162
40,19,10.3568099689806
40,20,10.0330918267012
40,21,10.1026284732001
40,22,10.2527808035179
40,23,10.4771320545034
40,24,10.2254062140165
40,25,10.3947032261989
40,26,10.4632914217897
40,27,10.0007821499755
40,28,10.027411069979
40,29,10.8944443763007
40,30,10.257870640862
40,31,10.1890031245943
40,32,11.2368471763435
40,33,10.6407767484139
40,34,10.317605781145
40,35,10.2216332202106
40,36,-10.9840438294359
40,37,-10.0216516119637
40,38,-10.0059865501522
40,39,11.5329341248933
40,40,-25.0534459688108
40,41,11.2661791810741
40,42,-10.0371924021643
40,43,10.4070600221153
40,44,10.3351597019802
40,45,11.8072921933444
40,46,10.6242215099628
40,47,-10.002827410697
40,48,-10.0461194505205
40,49,11.0765345765048
40,50,10.0841696549214
41,1,10.8170578223183
41,2,-10.1670482874827
41,3,10.0419899181074
41,4,-10.6008574792347
41,5,10.7689504461332
41,6,-10.3750727550191
41,7,-10.1398253419947
41,8,10.0711847861763
41,9,-11.1936322766624
41,10,11.3955936014494
41,11,10.3134563590102
41,12,10.5549960634538
41,13,-10.652114219984
41,14,12.2638528448084
41,15,10.0168014457458
41,16,-10.5650043400089
41,17,-10.6919074379427
41,18,10.5350105775442
41,19,10.9725657013143
41,20,10.2214495528056
41,21,10.7771452463789
41,22,11.5849205406731
41,23,11.1242892816386
41,24,-10.1074232896264
41,25,10.9898609973654
41,26,10.8361966619882
41,27,10.9212115959862
41,28,-10.2258459040255
41,29,-10.0973492418875
41,30,-10.3937856761036
41,31,-10.0892627515754
41,32,-10.7989987893108
41,33,-10.6646204438994
41,34,11.7802831458432
41,35,-10.2314209701976
41,36,-11.4821902625458
41,37,10.0608191502029
41,38,10.0186734287797
41,39,-10.0325256571765
41,40,10.383034278993
41,41,-25.8509525495358
41,42,-10.1135994003418
41,43,10.162944430524
41,44,11.2451067142216
41,45,10.602429530491
41,46,-10.1596913299866
41,47,11.0180856362003
41,48,10.7284256878159
41,49,10.3651991105867
41,50,-10.0834952149959
42,1,11.2675252635522
42,2,10.8218665541939
42,3,-10.2107341504138
42,4,10.3129618612101
42,5,10.1503259196019
42,6,11.1590386494361
42,7,-10.0398605404569
42,8,-10.4747926898345
42,9,10.268219594772
42,10,11.1807169315365
42,11,-10.0210740296921
42,12,-10.0167696087074
42,13,10.2822082069362
42,14,11.0304124611177
42,15,11.5446257042929
42,16,10.2763967943584
42,17,10.947682319874
42,18,-10.0364875173841
42,19,10.6576335088512
42,20,-10.209396490608
42,21,-10.0833569069939
42,22,10.6309034990034
42,23,10.7219640631563
42,24,10.3172275893695
42,25,10.2605026791954
42,26,11.1237533489875
42,27,10.0925723077585
42,28,-10.0341335664993
42,29,10.8456708407782
42,30,-10.0809233718471
42,31,-10.0283182159416
42,32,10.8186587048996
42,33,10.492909516537
42,34,10.8663833490619
42,35,10.05333907723
42,36,10.3319379058096
42,37,-10.0252643415868
42,38,-10.187032388758
42,39,-10.0126392286199
42,40,-10.000295591403
42,41,10.8283326652677
42,42,-25.0406849292604
42,43,10.1887911336005
42,44,10.7191929598372
42,45,10.4779681239822
42,46,10.8166245764144
42,47,10.4159945824544
42,48,10.5870858400601
42,49,-10.0080175422674
42,50,10.1407082740949
43,1,12.2265879438649
43,2,11.2544021296351
43,3,-10.3686373583141
43,4,10.164581929764
43,5,10.2299829224923
43,6,11.4587300869334
43,7,-10.2298860399789
43,8,-10.6815736544353
43,9,-11.0533469560283
43,10,11.6614579304715
43,11,-10.3272195945981
43,12,-10.3127596271378
43,13,10.2318980179249
43,14,11.378209206133
43,15,12.2015980581172
43,16,10.295214246037
43,17,10.9837114561396
43,18,-10.2193172114516
43,19,11.3609615513797
43,20,-10.4074429490986
43,21,-10.1210896497869
43,22,10.8899260629518
43,23,11.3730851865288
43,24,10.5050086285025
43,25,-10.4322765307949
43,26,11.4802968511501
43,27,-10.0335427475772
43,28,-10.2272136749052
43,29,11.3284602342855
43,30,-10.3843189681375
43,31,-10.461929446348
43,32,10.6798602068261
43,33,10.5217725545348
43,34,11.2929102577336
43,35,-10.0649929587273
43,36,-11.8102987275397
43,37,-10.0704158357672
43,38,-10.4170668400709
43,39,10.3401896025049
43,40,-10.0762303066869
43,41,10.6295791936799
43,42,-10.2707886131512
43,43,-25.5400838940249
43,44,11.1733510789919
43,45,-10.4934791194256
43,46,11.1055795252263
43,47,10.6355501304038
43,48,10.8054434954239
43,49,-10.58458077115
43,50,10.1798676494201
44,1,10.4483834456914
44,2,10.585640148237
44,3,10.1206021747979
44,4,10.9592715390921
44,5,-10.1934432096669
44,6,10.8295479224845
44,7,10.1520557195074
44,8,10.2041026970925
44,9,10.7961062809398
44,10,-10.4174588414042
44,11,10.7017186653789
44,12,10.2743152363619
44,13,10.7032541633269
44,14,-10.1722610837104
44,15,11.1806595773697
44,16,10.4694030343017
44,17,11.112598364522
44,18,10.1136151224418
44,19,-10.353517911896
44,20,10.3301810740793
44,21,-10.1244598268319
44,22,-10.2639879005277
44,23,-10.2323103953633
44,24,-10.004551955977
44,25,11.0027793992576
44,26,10.202304074958
44,27,10.0501518158387
44,28,10.209408199513
44,29,10.5724958332938
44,30,10.6295760902295
44,31,10.648904263969
44,32,11.6355640105808
44,33,10.7231883223075
44,34,-10.5139323785795
44,35,10.391974990928
44,36,-10.4093497938449
44,37,10.0163477762268
44,38,10.3214593584768
44,39,12.6517759538456
44,40,-10.0286801412326
44,41,11.7350124322801
44,42,10.122535890225
44,43,11.0549850496733
44,44,-25.361604675796
44,45,12.5027945687708
44,46,10.2554040860038
44,47,-10.4582554804965
44,48,-10.4338517714335
44,49,11.8436713234055
44,50,10.0442920398354
45,1,13.0148873419869
45,2,11.3274103193039
45,3,-10.5592866393044
45,4,-10.5815962420213
45,5,10.6270720232542
45,6,11.2120816474851
45,7,-10.466305040524
45,8,-10.6929894248984
45,9,-11.3941349563995
45,10,12.5463220226277
45,11,-10.8859782289541
45,12,-10.4400196752735
45,13,-10.2601092948733
45,14,12.5665944627549
45,15,12.3449285905642
45,16,-10.0510355359478
45,17,10.3656486050135
45,18,-10.2062651702858
45,19,12.388458398722
45,20,-10.5283537579777
45,21,10.2588797836773
45,22,11.6989161588957
45,23,12.276982091532
45,24,10.5796630314174
45,25,-11.0279102548212
45,26,11.606664316651
45,27,10.1884742490739
45,28,-10.5176456457121
45,29,11.4623052459704
45,30,-10.3216866135968
45,31,-11.0933407135344
45,32,-10.2305994662758
45,33,10.0589252677001
45,34,12.426305106928
45,35,-10.4344718779515
45,36,-11.9435125427255
45,37,-10.0903645417668
45,38,-10.6688290233754
45,39,-10.5378736213137
45,40,10.0117208571686
45,41,-10.4146179566847
45,42,-10.5033202034414
45,43,-11.4694888334796
45,44,12.0093479456627
45,45,-25.8417422012895
45,46,11.124858376026
45,47,11.3480996620982
45,48,11.4906490997579
45,49,-11.3220774793215
45,50,10.1182542063122
46,1,-10.0502646725905
46,2,-10.2646816013099
46,3,10.3627991893828
46,4,10.0506614873513
46,5,10.3536264232453
46,6,-10.3253917129761
46,7,10.1125103004138
46,8,10.522635598401
46,9,10.8559363868648
46,10,10.1522723654384
46,11,10.6029252649423
46,12,10.712304486109
46,13,-10.1133866272909
46,14,11.1537053445237
46,15,-10.0845903579864
46,16,-10.2242092482244
46,17,-10.1669016494937
46,18,10.5510289589244
46,19,10.0305660869158
46,20,10.5544978556642
46,21,10.6258513801498
46,22,10.66016589814
46,23,10.0989340626574
46,24,-10.2859991153676
46,25,11.527863607246
46,26,-10.0327113061349
46,27,10.728443189798
46,28,10.0847596172997
46,29,-10.2582960327157
46,30,10.585604388871
46,31,10.5179616270694
46,32,10.2207503949795
46,33,-10.22110980486
46,34,10.5462086141205
46,35,10.0373772902014
46,36,10.3444376923028
46,37,10.0824622036635
46,38,10.3892894133789
46,39,11.2868828895092
46,40,10.2986511965952
46,41,10.2673708059423
46,42,10.1514908470353
46,43,11.0397002645312
46,44,10.2248262017225
46,45,12.3502191209846
46,46,-25.3853112087412
46,47,10.256518755194
46,48,10.0131549870234
46,49,11.8718062702957
46,50,-10.123492818591
47,1,11.3369229886803
47,2,11.1637898921628
47,3,10.3099158745153
47,4,10.7505992503323
47,5,-10.2269016425946
47,6,11.2084142863916
47,7,10.0143607987061
47,8,10.3345601713173
47,9,10.6733465983095
47,10,10.0035793437116
47,11,10.2535303707468
47,12,-10.0858063690468
47,13,10.8404144983676
47,14,-10.0770300894594
47,15,12.0522794848441
47,16,10.5996520047732
47,17,11.3195202333385
47,18,-10.1317450149028
47,19,10.2376681682055
47,20,10.1890490321837
47,21,10.0392608915442
47,22,-10.243334373123
47,23,10.2788969374943
47,24,10.1853115664715
47,25,10.2428060252627
47,26,-10.0815172551188
47,27,-10.2001948660091
47,28,10.0781572539682
47,29,11.1759666355837
47,30,10.6716566505502
47,31,10.2793113799258
47,32,11.8331008739292
47,33,10.9009733508844
47,34,-10.0705070877132
47,35,10.3033543478218
47,36,-10.0935359708411
47,37,-10.0384699963747
47,38,10.1587344842887
47,39,12.1417691872396
47,40,-10.1673009825312
47,41,11.7930892297591
47,42,-10.0402284014328
47,43,10.4154170414981
47,44,-10.1043317361355
47,45,12.8713560002032
47,46,10.6123041919155
47,47,-25.2483701648554
47,48,-10.1913783228934
47,49,11.9475851362674
47,50,10.0341900268049
48,1,11.337528171213
48,2,11.1416404877564
48,3,10.5029445397638
48,4,10.7086344105712
48,5,-10.1916532096851
48,6,11.2388454102156
48,7,10.0062907302427
48,8,10.2087698139427
48,9,10.7425492092063
48,10,10.0557499563946
48,11,10.2590283649341
48,12,-10.0977280501032
48,13,10.7972223222823
48,14,10.0367935787092
48,15,12.0045043453229
48,16,10.5826840520823
48,17,11.3048818579064
48,18,-10.138307599297
48,19,10.2747541837333
48,20,10.1468499055192
48,21,10.1569619982047
48,22,-10.1384083835029
48,23,10.3396178246893
48,24,10.2147664664926
48,25,10.222469154779
48,26,-10.1086645404211
48,27,-10.1876440973282
48,28,10.0657434653801
48,29,11.1539515229536
48,30,10.9480990029551
48,31,10.2493257032284
48,32,11.7606599172181
48,33,10.8825307398705
48,34,10.0161190142494
48,35,10.298529051829
48,36,-10.3164737597622
48,37,-10.039132290626
48,38,10.1037763209778
48,39,12.2765261037149
48,40,-10.1573503564303
48,41,11.7349412918281
48,42,-10.046661133525
48,43,10.389261422199
48,44,10.0080232937759
48,45,12.8328138098635
48,46,10.6437338313908
48,47,-10.2252426497066
48,48,-25.2658943167178
48,49,11.8452929930471
48,50,10.0435181501072
49,1,13.367638836318
49,2,11.9045627413767
49,3,-10.7259875688053
49,4,-10.1382631588215
49,5,10.2935742902722
49,6,11.7174915892276
49,7,-10.4764513662422
49,8,-10.5359711863224
49,9,-11.7400872018412
49,10,12.3152782425715
49,11,-10.4788198670829
49,12,-10.6696633649609
49,13,10.2622985167337
49,14,11.4245459299554
49,15,13.0931507908654
49,16,10.3081967017068
49,17,11.0104985940304
49,18,-10.4117041398227
49,19,11.9783299363293
49,20,-10.6215391598049
49,21,-10.1459121122948
49,22,11.0367791547795
49,23,12.1254417799538
49,24,10.6790070506804
49,25,-11.2473072388996
49,26,11.7347578690332
49,27,-10.1998034543449
49,28,-10.4826528722306
49,29,12.0262674440186
49,30,-10.2539564638401
49,31,-10.9217005608483
49,32,10.6648588874588
49,33,10.5491489339384
49,34,11.9489374849629
49,35,-10.1052210699166
49,36,-12.0008975040949
49,37,-10.1230792369515
49,38,-10.5864464959453
49,39,10.1620916581153
49,40,-10.1936651186793
49,41,10.3749237373545
49,42,-10.5874428657296
49,43,-11.4586758815754
49,44,11.5321908690302
49,45,-10.6275734574363
49,46,11.4434291232352
49,47,11.0180148258409
49,48,15.2894359876767
49,49,-11.2159098238541
49,50,10.1898304000999
50,1,11.1378153968696
50,2,10.6390493647663
50,3,10.3025635281805
50,4,10.2277949502249
50,5,10.1609458532271
50,6,10.5369596057323
50,7,-10.054591947076
50,8,10.2842911302895
50,9,10.2228510155345
50,10,10.5291057901468
50,11,10.3431838935068
50,12,10.1756253657836
50,13,10.2705286515281
50,14,10.7907434683647
50,15,11.2308535794066
50,16,10.135731479156
50,17,10.5133366005258
50,18,10.1435515414574
50,19,10.5106705206293
50,20,10.2111705578439
50,21,10.3717330450644
50,22,10.453266538352
50,23,10.6110280270402
50,24,10.0491234026267
50,25,10.5491757137128
50,26,10.2549033797595
50,27,10.2449722124932
50,28,-10.0477237602897
50,29,10.6741475968894
50,30,10.8189100970399
50,31,10.1601611530258
50,32,10.8368129239723
50,33,10.2776772849076
50,34,10.6621037516111
50,35,10.1109187641019
50,36,-10.8880325015915
50,37,10.0025626951556
50,38,10.134878362728
50,39,11.9098604302065
50,40,10.0472955421083
50,41,10.7754779452319
50,42,-10.0870156213701
50,43,10.3148088932971
50,44,10.3923186506
50,45,12.1676814658762
50,46,10.2777676977483
50,47,10.237873479702
50,48,10.0841097333329
50,49,11.3559396688245
50,50,-13.0147194253276

